How to Dissect a Muppet: The Structure of Transformer Embedding Spaces

Pretrained embeddings based on the Transformer architecture have taken the NLP community by storm. We show that they can mathematically be reframed as a sum of vector factors and showcase how to use this reframing to study the impact of each component. We provide evidence that multi-head attentions and feed-forwards are not equally useful in all downstream applications, as well as a quantitative overview of the effects of finetuning on the overall embedding space. This approach allows us to draw connections to a wide range of previous studies, from vector space anisotropy to attention weights.

==> data/correl-ner-squad.csv <==
layer fsr fp isr ip hsr hp csr cp
0 nan nan 0.9972763641451263 0.0 nan nan 0.9972764609458568 0.0
1 0.9303140845137375 0.0 0.9193376958593877 0.0 0.7777689662129987 0.0 0.9902645734341592 0.0
2 0.9170952099118107 0.0 0.9194382039379252 0.0 0.6435130979146766 0.0 0.9749447972487373 0.0
3 0.920484153015226 0.0 0.9088844597273238 0.0 0.6983324947294448 0.0 0.955187908683701 0.0
4 0.8793731529269745 0.0 0.9093344529394216 0.0 0.6610843224864508 0.0 0.8881243298746935 0.0
5 0.8011399776020527 0.0 0.9033853851458984 0.0 0.6751623864512067 0.0 0.82337529992723 0.0
6 0.6826018406296199 0.0 0.8861364810604577 0.0 0.7294012595868947 0.0 0.8501720991321237 0.0
7 0.5086353024987209 0.0 0.8501276242314754 0.0 0.616027524730459 0.0 0.8279347548793508 0.0
8 0.511700195860592 0.0 0.7665862884785415 0.0 0.6089023768495814 0.0 0.7543102558625056 0.0
9 0.4872009363459885 0.0 0.6980180818051437 0.0 0.28575099813095417 0.0 0.6881215472653608 0.0
10 0.36815206633661074 0.0 0.6322035237295435 0.0 0.17124794562431184 0.0 0.4527999691627338 0.0
11 0.2543787174881231 0.0 0.6160402422021651 0.0 -0.0048928339807628425 0.0000003 0.40690445646537193 0.0
12 0.22442124304790403 0.0 0.39680018882579293 0.0 0.20394446766204113 0.0 0.20736993404055618 0.0

==> data/correl-squad.csv <==
layer fsr fp isr ip hsr hp csr cp
0 nan nan  0.9970362748088691 0.0  nan nan  0.9970362481643787 0.0
1 0.9125493226425024 0.0  0.9250801356186328 0.0  0.763133837255985 0.0  0.9915427689579227 0.0
2 0.9132391054525373 0.0  0.9209160619338287 0.0  0.647271899056574 0.0  0.9780862381452444 0.0
3 0.9253227668288154 0.0  0.917903021061037 0.0  0.7072785124347432 0.0  0.9577823399330894 0.0
4 0.8913192917701951 0.0  0.9174535055164692 0.0  0.6936032281272311 0.0  0.9014625501748186 0.0
5 0.8521464486324254 0.0  0.9125224283066803 0.0  0.7547322665168037 0.0  0.8475524769548958 0.0
6 0.7900239778229761 0.0  0.9000089340164881 0.0  0.775875729084763 0.0  0.8797303217916155 0.0
7 0.7024250198509797 0.0  0.8824097544761101 0.0  0.6946524138244017 0.0  0.8794311109097305 0.0
8 0.6574163361921885 0.0  0.8548995278782365 0.0  0.647794155347161 0.0  0.8734112211057713 0.0
9 0.5743494295934779 0.0  0.7449907558767455 0.0  0.36415847149038255 0.0  0.8206029327803469 0.0
10 0.5579286085002548 0.0  0.6449545138735154 0.0  0.1862459602198632 0.0  0.7513052212796929 0.0
11 0.5214111532192703 0.0  0.5776363003972853 0.0  -0.07500229800815982 0.0  0.6341348728364189 0.0
12 0.4217042005495292 0.0  0.4458244864023115 0.0  -0.05500110318141356 0.0  0.45314643338329247 0.0


==> data/correl.csv <==
layer fsr ffp isr ip hsr hp csr cp  
0 nan nan  0.9998711973111372 0.0  nan nan  0.9998711803481283 0.0
1 0.9885958932671789 0.0  0.9929933785156971 0.0  0.9872910359393484 0.0  0.9993765583945062 0.0
2 0.9882133505107753 0.0  0.9891299703528896 0.0  0.9732186939607752 0.0  0.9963904892766954 0.0
3 0.9864594878632308 0.0  0.9872790846288731 0.0  0.9618488634398006 0.0  0.9938438420760404 0.0
4 0.979907229764649 0.0  0.9867202056723784 0.0  0.9518277154162375 0.0  0.9838304808351374 0.0
5 0.9583309799830344 0.0  0.9818969666846363 0.0  0.9497727946479094 0.0  0.966550322246489 0.0
6 0.9322190896597395 0.0  0.9708734430553948 0.0  0.9618495923930098 0.0  0.9563555718754722 0.0
7 0.8868496934135911 0.0  0.9509718380667269 0.0  0.9507561121808861 0.0  0.935304456716067 0.0
8 0.8176829927386403 0.0  0.8874445411895191 0.0  0.9071883830498145 0.0  0.8697415510128974 0.0
9 0.6513968032263474 0.0  0.8051650847618361 0.0  0.531957770534229 0.0  0.801238415900313 0.0
10 0.5927641092433816 0.0  0.6842858164611513 0.0  0.3154874892717614 0.0  0.59685170242724 0.0
11 0.41247332606288595 0.0  0.6522289560551643 0.0  0.23346476710298839 0.0  0.5359545246854308 0.0
12 0.216332669097782 0.0  0.46251222030536066 0.0  -0.033413445761647224 1.905776904794812e-220  0.21966739977142005 0.0

==> data/raw/results-ritter-untuned.txt <==
RUN #2:
ipt, loss: 0.4471711248542453, acc.: 0.9316155218006272, F1: 0.17830853439583677 
norm, loss: 0.7612553992898077, acc.: 0.9142734149191316, F1: 0.05414754887802049
mha, loss: 0.22661248283275973, acc.: 0.947297214193469, F1: 0.4112996769788408
ff, loss: 0.2925693375195871, acc.: 0.9458827870364677, F1: 0.35543025518636495
ipt+norm, loss: 0.5298736804042323, acc.: 0.9241744050181415, F1: 0.11438637210456397
ipt+mha, loss: 0.21394017346633565, acc.: 0.9493881065125146, F1: 0.4090145168910101 
ipt+ff, loss: 0.36846529010124995, acc.: 0.945513806038989, F1: 0.34875266146279466
norm+mha, loss: 0.2134910082877192, acc.: 0.9463132648668594, F1: 0.3970628688060332 
norm+ff, loss: 0.262111939229133, acc.: 0.9466207490314249, F1: 0.34721070530725684
mha+ff, loss: 0.34058577840922466, acc.: 0.9430539327224647, F1: 0.38500991643082844 
ipt+norm+mha, loss: 0.21997487346343497, acc.: 0.94434536621364, F1: 0.42135316062332445 
ipt+norm+ff, loss: 0.27391711941695535, acc.: 0.9448988377098579, F1: 0.37001227326911745
ipt+mha+ff, loss: 0.23060794082209013, acc.: 0.9476661951909476, F1: 0.39084568617753657 
norm+mha+ff, loss: 0.3916452880656688, acc.: 0.94612877436812, F1: 0.37873957556197935 
ipt+norm+mha+ff, loss: 0.24622416098936994, acc.: 0.9471742205276428, F1: 0.39005484323913436 
RUN #3:
ipt, loss: 0.433135448174535, acc.: 0.9219605190332698, F1: 0.1761779393364203
norm, loss: 18.0113248159419, acc.: 0.9300781009777996, F1: 0.05430779583879673
mha, loss: 0.20730638935090753, acc.: 0.9477276920238608, F1: 0.4007757394736976 
ff, loss: 0.5430430954258187, acc.: 0.9409015435705061, F1: 0.34787294331987684
ipt+norm, loss: 0.33361663874661407, acc.: 0.9339524014513253, F1: 0.1603102765613383
ipt+mha, loss: 0.2780428544437377, acc.: 0.9504335526720374, F1: 0.40470378480780766 
ipt+ff, loss: 0.318604186557549, acc.: 0.9437918947174221, F1: 0.3532472136292023
norm+mha, loss: 0.21618350306807038, acc.: 0.9448373408769448, F1: 0.3978395704263365
norm+ff, loss: 1.6603458226955023, acc.: 0.9276797244941886, F1: 0.1951798070545313
mha+ff, loss: 0.4184018179584595, acc.: 0.9439763852161613, F1: 0.39942635911563834
ipt+norm+mha, loss: 0.23865660297995997, acc.: 0.9435459073857696, F1: 0.3963596158641731
ipt+norm+ff, loss: 0.2491667249986998, acc.: 0.9469897300289035, F1: 0.37048876184505336 
ipt+mha+ff, loss: 0.3350731284480115, acc.: 0.9433614168870303, F1: 0.38279411916828365
norm+mha+ff, loss: 0.3715325239348196, acc.: 0.9453293155402497, F1: 0.3857809669077404
ipt+norm+mha+ff, loss: 0.39131018611222246, acc.: 0.9469897300289035, F1: 0.3841331565801886
RUN #4:
ipt, loss: 0.47770257392321686, acc.: 0.9274337371625361, F1: 0.18111311700754482
norm, loss: 15.271603600183145, acc.: 0.8848164319537544, F1: 0.058115993193920745 
mha, loss: 0.21593671343246074, acc.: 0.9457597933706414, F1: 0.40054351442793856
ff, loss: 0.2731033884931348, acc.: 0.943730397884509, F1: 0.3496755366258074
ipt+norm, loss: 0.32482241522700617, acc.: 0.9374577209273722, F1: 0.1582926041328383
ipt+mha, loss: 0.21590872756904522, acc.: 0.9448373408769448, F1: 0.3973441268179479 
ipt+ff, loss: 0.3019927209992887, acc.: 0.9452063218744234, F1: 0.3525903090154169 
norm+mha, loss: 0.21055803157608635, acc.: 0.9468667363630773, F1: 0.40735466757801797 
norm+ff, loss: 0.2991441417375282, acc.: 0.9429924358895517, F1: 0.3592345766316215
mha+ff, loss: 0.3305719480120999, acc.: 0.9474202078592953, F1: 0.3815988813429601 
ipt+norm+mha, loss: 0.20975997349585593, acc.: 0.9473587110263821, F1: 0.39981929271791067
ipt+norm+ff, loss: 0.5181005754840894, acc.: 0.9423774675604206, F1: 0.34961327916861223 
ipt+mha+ff, loss: 0.3306800575319687, acc.: 0.9475432015251215, F1: 0.3877375534222827 
norm+mha+ff, loss: 0.2142475469035714, acc.: 0.947850685689687, F1: 0.3801752284307368 
ipt+norm+mha+ff, loss: 0.24059107699346427, acc.: 0.9423774675604206, F1: 0.3939895203131293
RUN #5:
ipt, loss: 2.915515002344567, acc.: 0.9301395978107128, F1: 0.06177425718534705
norm, loss: 36.7205616942954, acc.: 0.8859233749461902, F1: 0.05352284934148882
mha, loss: 0.21476750883784257, acc.: 0.9455753028719021, F1: 0.40576290660471803
ff, loss: 0.25222367268559914, acc.: 0.9439763852161613, F1: 0.3419419231025689
ipt+norm, loss: 0.3224201754856268, acc.: 0.9361047906032839, F1: 0.15708077947916302
ipt+mha, loss: 0.22601009753861628, acc.: 0.9395486132464178, F1: 0.40524189740937133
ipt+ff, loss: 0.6739670239898905, acc.: 0.933214439456368, F1: 0.3607256882095743
norm+mha, loss: 0.21006573176854623, acc.: 0.9474817046922084, F1: 0.4044674169178297
norm+ff, loss: 0.313217511454761, acc.: 0.9439763852161613, F1: 0.3419897307058529 
mha+ff, loss: 0.20197212463682937, acc.: 0.9475432015251215, F1: 0.38306191255695277 
ipt+norm+mha, loss: 0.24099944759636566, acc.: 0.9393026259147654, F1: 0.4230148622669703
ipt+norm+ff, loss: 0.2307496908061304, acc.: 0.9455753028719021, F1: 0.3541988005489388
ipt+mha+ff, loss: 0.24803491269491612, acc.: 0.9440378820490745, F1: 0.37709550867699293 
norm+mha+ff, loss: 6.168844651973568, acc.: 0.9250968575118381, F1: 0.15277707305010185
ipt+norm+mha+ff, loss: 0.3924831415951366, acc.: 0.9458212902035545, F1: 0.3856717882777792


==> data/xlayers-squad.csv <==
layer, ipt, ipterr, norm, normerr, ff, fferr, mha, mhaerr
0, 0.9997487105055817, 0.02126775260067285, 0.00025130238814130226, 0.021267742540751543, nan, nan, nan, nan
1, 0.6271046236280112, 0.06794279583668018, 0.028736777555540542, 0.02734272647730755, 0.2792556742071013, 0.07199590655892912, 0.06490292833323721, 0.026055522604470697
2, 0.4155901818490903, 0.06968984581597396, 0.07754146665379887, 0.03790355993441674, 0.3894417102127101, 0.08398443016311768, 0.11742663794012634, 0.027925305856693464
3, 0.28275843753523866, 0.06802645790416971, 0.09227701257975521, 0.0329375028824161, 0.46977750708025356, 0.0998699191524939, 0.15518704521546006, 0.034590739343149116
4, 0.20028317952803268, 0.057417137125123106, 0.11743068375281204, 0.02826389869446521, 0.49304299930385087, 0.09703923936990783, 0.18924313466203563, 0.0405312000668801
5, 0.1536308850440487, 0.05047963346029287, 0.14247857676228234, 0.029753209731136803, 0.4540447566416762, 0.0989071474114031, 0.2498457778286538, 0.05652188334344506
6, 0.11638462322020449, 0.042777645310951705, 0.1466728121011178, 0.038623204751811815, 0.44805653414287877, 0.09753332417393508, 0.28888602789971396, 0.06781288533232223
7, 0.08677785769205412, 0.03501466915195392, 0.15172099920288543, 0.04722653840425469, 0.4342941442692877, 0.10168657519984307, 0.3272069964635322, 0.07018854086756814
8, 0.070059271620449, 0.0320450467234588, 0.16243762059297287, 0.06316946610861641, 0.40727606118087556, 0.11363817892941488, 0.3602270436031611, 0.07801703449799469
9, 0.054861741091472335, 0.028798102239842676, 0.16170747546153577, 0.07002582847658226, 0.38919975996370365, 0.12272831901015306, 0.3942310193196501, 0.07173264343906546
10, 0.045718825424898725, 0.02667409262204067, 0.19305827049675162, 0.07601565547237353, 0.32072775753604493, 0.12954692898423847, 0.4404951445799493, 0.06480075482325869
11, 0.030466520305798456, 0.021361871966944734, 0.1842520179821725, 0.08396099777521053, 0.36138808628632846, 0.14518056361564424, 0.42389337825153467, 0.07060034097866724
12, 0.0040125077613690704, 0.005280821738270842, 0.034420442977057514, 0.03665794383424255, 0.7427246392672029, 0.11770413533240578, 0.21884241891519082, 0.08077429446796054


==> data/xlayers-tuned.csv <==
layer, ipt, ipterr, norm, normerr, ff, fferr, mha, mhaerr
0, 0.9992200147471211, 0.021767462800924717, 0.0007800049653873856, 0.02176744928338277, nan, nan, nan, nan
1, 0.6162827116564736, 0.06806416904414583, 0.031165887457254942, 0.024537074869726998, 0.283810198757072, 0.0650366274859264, 0.0687412165534192, 0.02392466437255798
2, 0.4332410230124822, 0.07201698710290116, 0.08460290296717655, 0.03466930787141471, 0.36096004436023976, 0.07473984154427449, 0.12119603792313928, 0.0303395156990046
3, 0.30431298168868565, 0.07177574379486906, 0.0960544306555846, 0.033028523071569664, 0.44529973074168605, 0.0948246045548357, 0.15433286689393788, 0.033192921010330965
4, 0.21831338699365546, 0.06152689550446913, 0.12279230723672548, 0.030405293119044035, 0.47353567349160297, 0.09497692272981412, 0.1853586477846184, 0.040066001554207475
5, 0.16577428387661422, 0.054589342364159944, 0.1459995447904524, 0.03086206608667203, 0.4612049901558881, 0.09785317912226589, 0.22702119738882418, 0.0597894649227428
6, 0.11953296179066807, 0.044484361592147935, 0.1460701038467388, 0.03494994130878077, 0.46056357131925774, 0.0926769164297433, 0.2738333834901267, 0.0763720268183214
7, 0.08768905586669219, 0.034179624170878074, 0.13804465449035613, 0.03738978608512885, 0.4573314116662031, 0.08683446911520018, 0.31693489345598547, 0.0817236276771236
8, 0.05897054623895717, 0.02541318006614627, 0.12108677475687048, 0.043192502313629734, 0.49775027686241924, 0.0774229364711453, 0.3221924179477688, 0.06768306568000747
9, 0.033010750730144374, 0.0169634452367264, 0.09104451012062312, 0.03821698161937961, 0.5248297673185434, 0.0651372473378413, 0.3511149853274767, 0.04631804926384078
10, 0.02161973556773009, 0.011972867823506424, 0.10841352025277777, 0.037074071123226374, 0.4372500155183513, 0.07575376077407657, 0.43271674078374217, 0.05169503363078529
11, 0.015725605583149234, 0.008949580993276404, 0.10814443076685798, 0.037658839240271566, 0.3747445499943211, 0.08662882171940682, 0.5013854254804946, 0.07438796222153739
12, 0.0007674467585729597, 0.0015965282222857907, 0.022367908501582316, 0.010052113843302082, 0.6212011468768913, 0.059655975983225515, 0.35566350465552504, 0.05348686996302401



==> data/xlayers.csv <==
layer, ipt, ipterr, norm, normerr, ff, fferr, mha, mhaerr, ffr2
0, 0.9990458531035219, 0.02183769785500228, 0.0009541612919998253, 0.021837696000977437,nan,nan,nan,nan,nan
1, 0.6238850916841707, 0.07041773585487827, 0.03056747614435777, 0.024713583390897256, 0.27772917761662524, 0.06562305404564085, 0.067818260369822, 0.025607724216998747, 0.7106128632164966
2, 0.43685570651277084, 0.07560549812471001, 0.08091532782193475, 0.03415632365107623, 0.37086294652304336, 0.07562073140604313, 0.11136601320730034, 0.030331623764531763, 0.5865581664733966
3, 0.31035126455112394, 0.07534168471161388, 0.09467576895900832, 0.03201121921562755, 0.44803046862987284, 0.09605804533914411, 0.14694249538909332, 0.03330450804549827, 0.4684599874868994
4, 0.23109685527738477, 0.06594654754687433, 0.1294685492564741, 0.030092563420674918, 0.46183464943991903, 0.09790463409226577, 0.17759995184852506, 0.041347020591793904, 0.44737786771074073
5, 0.1831212683921638, 0.059258716190156026, 0.15740906793219728, 0.03263389210003856, 0.4514482750526528, 0.1019230768707063, 0.20802139187697033, 0.058343393487422825, 0.4336154745420691
6, 0.14194754772813803, 0.052668261093823006, 0.15910319349273352, 0.04034811721023033, 0.4564851420158495, 0.10104713886533731, 0.24246412064861034, 0.07707796575651855, 0.39636434509687374
7, 0.11328313212296756, 0.04684639129212467, 0.1620902803076044, 0.04847586644093058, 0.45758086537784437, 0.09857038455077216, 0.2670457275872796, 0.08328693425274471, 0.38989090206419247
8, 0.10149552972782136, 0.04374380168781145, 0.18378114083963867, 0.06939479204229959, 0.43747799216975425, 0.10433352941259577, 0.27724534206512763, 0.09171615462147467, 0.4399913566419557
9, 0.09229685222478944, 0.04285434251913778, 0.20828346661507993, 0.09931194126717373, 0.4281921880627498, 0.1278712963838951, 0.2712275014017688, 0.09772015490969398, 0.4849098186204661
10, 0.08519611706601478, 0.0440492922323996, 0.26589582863834244, 0.13113492301914176, 0.37938073877085776, 0.17091756676681188, 0.269527323305158, 0.10636217823230032, 0.567926282925464
11, 0.09495346750226658, 0.0501038775205603, 0.4017054684292272, 0.17689551713788537, 0.2872975946089922, 0.18950741821385242, 0.21604348543964086, 0.11949440587723144, 0.5778296754086801
12, 0.04456088464932563, 0.02823279712743644, 0.2305335520725131, 0.10834513139596565, 0.4330420160656391, 0.164104625228098, 0.29186355248120904, 0.08071401607647317, 0.6128577620910654

